Neuradicon: operational representation learning of neuroimaging reports

Radiological reports typically summarize the content and interpretation of imaging studies in unstructured form that precludes quantitative analysis. This limits the monitoring of radiological services to throughput undifferentiated by content, impeding specific, targeted operational optimization. Here we present Neuradicon, a natural language processing (NLP) framework for quantitative analysis of neuroradiological reports. Our framework is a hybrid of rule-based and artificial intelligence models to represent neurological reports in succinct, quantitative form optimally suited to operational guidance. We demonstrate the application of Neuradicon to operational phenotyping of a corpus of 336,569 reports, and report excellent generalizability across time and two independent healthcare institutions.

==> comments_and_responses.txt <==
# Response for resubmission

Reviewer's Responses to Questions

Note: In order to effectively convey your recommendations for improvement to the author(s), and help editors make well-informed and efficient decisions, we ask you to answer the following specific questions about the manuscript and provide additional suggestions where appropriate.

\1. Are the objectives and the rationale of the study clearly stated?

Please provide suggestions to the author(s) on how to improve the clarity of the objectives and rationale of the study. Please number each suggestion so that author(s) can more easily respond.

Reviewer #1: It is mentioned, but that needs to be improved.

Reviewer #2: n

------

\2. If applicable, is the application/theory/method/study reported in sufficient detail to allow for its replicability and/or reproducibility?

Please provide suggestions to the author(s) on how to improve the replicability/reproducibility of their study. Please number each suggestion so that the author(s) can more easily respond.

Reviewer #1: Mark as appropriate with an X:
Yes [] No [X] N/A []
Provide further comments here:

Reviewer #2: Mark as appropriate with an X:
Yes [] No [] N/A []
Provide further comments here:

------

\3. If applicable, are statistical analyses, controls, sampling mechanism, and statistical reporting (e.g., P-values, CIs, effect sizes) appropriate and well described?

Please clearly indicate if the manuscript requires additional peer review by a statistician. Kindly provide suggestions to the author(s) on how to improve the statistical analyses, controls, sampling mechanism, or statistical reporting. Please number each suggestion so that the author(s) can more easily respond.

Reviewer #1: Mark as appropriate with an X:
Yes [] No [] N/A [X]
Provide further comments here:

Reviewer #2: Mark as appropriate with an X:
Yes [] No [] N/A []
Provide further comments here:

------

\4. Could the manuscript benefit from additional tables or figures, or from improving or removing (some of the) existing ones?

Please provide specific suggestions for improvements, removals, or additions of figures or tables. Please number each suggestion so that author(s) can more easily respond.

Reviewer #1: Yes, more tables and charts should be added

Reviewer #2: n

------

\5. If applicable, are the interpretation of results and study conclusions supported by the data?

Please provide suggestions (if needed) to the author(s) on how to improve, tone down, or expand the study interpretations/conclusions. Please number each suggestion so that the author(s) can more easily respond.

Reviewer #1: Mark as appropriate with an X:
Yes [] No [X] N/A []
Provide further comments here:

Reviewer #2: Mark as appropriate with an X:
Yes [] No [] N/A []
Provide further comments here:

------

\6. Have the authors clearly emphasized the strengths of their study/theory/methods/argument?

Please provide suggestions to the author(s) on how to better emphasize the strengths of their study. Please number each suggestion so that the author(s) can more easily respond.

Reviewer #1: Yes, needs improvement

Reviewer #2: n

------

\7. Have the authors clearly stated the limitations of their study/theory/methods/argument?

Please list the limitations that the author(s) need to add or emphasize. Please number each limitation so that author(s) can more easily respond.

Reviewer #1: No. This should be done and the same is mentioned in the reviewer comments

Reviewer #2: n

------

\8. Does the manuscript structure, flow or writing need improving (e.g., the addition of subheadings, shortening of text, reorganization of sections, or moving details from one section to another)?

Please provide suggestions to the author(s) on how to improve the manuscript structure and flow. Please number each suggestion so that author(s) can more easily respond.

Reviewer #1: Yes, required.

Reviewer #2: n

------

\9. Could the manuscript benefit from language editing?

Reviewer #1: Yes

Reviewer #2: No

## Response to comments from reviewer #1

We are grateful to the reviewer for these detailed and helpful comments, to which we respond individually below, and in the light of which we have comprehensively revised the manuscript (see tracked changes). The reviewer's comments are reproduced in italics with our answers in plain text.

\1. Please check the journal requirements for the abstract and you may modify accordingly.

Thank you: we have revised the abstract to ensure alignment with journal requirements.

\2. The number of relevant and recent citations in the Introduction section is limited. Please cite more recent and relevant paper to set the tone and context.

Thank you for this suggestion. We have reviewed the recent literature and incorporated appropriate additional citations with commentary, particularly those referring to task-specific LLMs and radiological LLMs. Please note that the absence of more recent citations in the original manuscript is explained by its having been submitted one year ago: the time to first review has been unusually long. 

\3. The authors may agree that the interpretability of ML models in the healthcare industry is crucial. In this work, how the authors make the model interpretable? Explain clearly in a separate section/subsection

Many thanks for this excellent suggestion. We have added a section in the discussion section detailing the way we can interpret the outputs of these models. Indeed, interpretability is a central motivation for deploying representation learning in this domain.  

\4. What are the limitations of this study? Make a separate subsection in the discussion section and explain

Thank you: we have added a section to the discussion section detailing the limitations, particularly regarding the model architectures used, and the available data, setting the position in the context of other studies in the field.

\5. Please recheck the last paragraph in the Introduction section (organization of the manuscript) and make sure that the numbering are correct.

Thank you: the last section is now correctly numbered.

\6. The Introduction section should be numbered 1 but it is numbered 5 - please cross check if the numbering is correct and the structured abstract needs numbering as per the journal requirements.

Thank you: this has now been corrected. 

\7. Please provide a snapshot of the dataset - as the data points are de-identified, there may not be an issue for showing the snapshot

The data are indeed de-identified, but the source institution has not provided the right to share verbatim text owing to the potential risk of reidentification from the clinical descriptions. This is a legal and ethical constraint we are not in a position to change.

\8. In section 6.3, the authors have mentioned about the custom LM creation. Please explain this section in detail like how was the data preparation done, how the pre-training happened, how much is the precision, etc so that the potential readers may understand the same.

Thank you for this suggestion. We have added substantial additional detail to this section to explain the development and training procedure.

\9. What is the rationale behind training a new LM? Did the authors fine-tuned any existing model?

The LM here is employed to perform a very specific function, applied to highly structured text within a narrow semantic domain, with rapid tuning as a desirable characteristic enabling tailoring to the specificities of a given organisation. This motivated the use of a compact, custom, BioBERT-based model that was trained on a subset of the radiological text corpus. We have included more information to make this clear, and the reason.

\10. How the data labelling done? What are the inter-annotator agreement for this work? What is the Kappa score? Explain in detail the data labelling procedure as well. This should be done for all the tasks in the paper

Thank you for this suggestion. Section 2.2 details the data labelling procedure and the tool used. Complete inter-annotator agreement was assured by labelling the data jointly by the labellers item-by-item, so that consensus was reached for each example. We felt that this consensus-based approach provided a higher quality ground truth at the outset.

\11. What is the rationale behind using Adam optimiser with a learning rate of 0.0001 and a batch size of 32? Any trial and error done?

Thank you for this comment. The learning rate and batch size were determined by the suggested settings of the huggingface library. Some manual trial and error was involved in adjusting the parameters, but the overall tuning performance was independent of the batch size. This is now clarified in the text. 

\12. Which labelling format they have used for NER? BIOS? or something else? Any tools used for labelling such as LabelStudio? Explain

Thank you. The prodigy tool (https://explosion.ai/) was used for labelling. The BIOs label format was chosen for the NER task. We have added this into the text, includingmore information about the labelling process. 

\13. On Page No. 15, one citation is missing and that shows a question mark.

Many apologies for the omission: this has now been fixed. The reference in the latex code was incorrect.

\14. On page No. 17, many citations are missing and showing "?" symbol.

Many apologies once again: latex errors resulted in incorrect citations, now rectified.

\15. What are the pre-processing done on the dataset?

We deliberately minimized any preprocessing to enable real-world usability. The report dataset was modelled in its raw format. This included empty and misspelled reports. This is because for real-world scenarios we needed the system to deal with empty or missing reports. 

\16. Table and figure captions should be elaborated and self-explanatory.

Thank you: we have expanded the detail in the captions of tables and figures to make them self-explanatory. 

\17. Precision, recall, accuracy comparisons for all the tasks should be given and also include charts/graphs for better visual representations.

Thank you for this suggestion. Precision, recall and f1-scores are presented for each task in table 3. The addition of further graphs is unfortunately precluded by the journal limit: we are already at ceiling.

\18. The discussion part is too limited in this paper. Please elaborate - include the discussion for each table and figure and the implications

Thank you for this suggestion. We have substantially expanded the Discussion section regarding the findings illustrated in each table and figure, including discussion of the potential implications.

\19. Is there any underfitting or overfitting the authors observed for the classifiers? Explain and include in manuscript.

Yes, some class-specific overfitting was observed in the NER model, as well as some underfitting in the report classification task. We now discuss this in the results section.

\20. What is the configuration of the machines they used for LM training and also for tasks such as NER?

All training and pre-processing was performed on a workstation powered by a single NVIDIA RTX 4090: this is now clarified in the text.  

\21. There is only one citation from the year 2024 - why? This is a well-studied area and the authors should include more papers from the year 2024.

As mentioned above, the paper was submitted to the journal in January of 2024, so no references for this year could be included. We have updated the citation list with more references from this year.

\22. The position of the Figure 12 is misplaced.

Thank you: this has been corrected.

\23. 29 citations are limited for such a comprehensive study. Include more recent relevant papers.

Thank you: more recent relevant citations have been included, along with corresponding discussion.

\24. The conclusions section is too weak and short. Please elaborate by include your findings. Also, include future work dimensions which are useful for other researchers

Thank you for this suggestion: we have expanded the conclusions section with commentary on our findings, what they mean in context, and some potential directions for future research.

\25. Why there are no comparison with the baselines? It is highly recommended to add baseline comparison for all the tasks listed in this paper. Without the same, the readers/reviewers can't judge the positives and applications of this study.

Thank you for this comment. The reason is that the tasks presented in the paper are new, at least in terms of the particular neurological application. Likewise the datasets are new and there are no previous published models that report the same problem in the same way. This is, to our knowledge, the first application of representation learning to the domain of neuroradiological reports.

\26. In overall, even though the work is interesting, it lacks many valid points that should be included in the manuscript. This manuscript may only be considered after incorporating all the above points meticulously.

We thank the reviewer for the time they have taken and the thorough evaluation of our work. We have updated the manuscript in light of the reviewer's comments and have incorporated the information and detail requested.

## Response to comments from reviewer #2

\1. The paper presents an interesting and comprehensive framework for the operational analysis of neuroradiological reports. It offers a novel way of extracting and representing information, which has potential practical applications

Thank you for taking the time to review this manuscript and for all the valuable comments you have provided. We have taken them all into consideration and updated the manuscript in light of your suggestions.

\2. The clarity of the methodology is commendable, but some sections could benefit from further elaboration to make them more accessible to readers without a deep background in natural language processing (NLP).

Thank you for this suggestion: we have added some more information to the methods and introduction sections that explain more about NLP and the specific methods applied in the paper. In particular, we have explained the meaning of NER; added some more background to LLMs and how they work; described what text classification entails; described sequence classification in more detail, and otherwise provided more depth to the introduction about NLP.

\3. The overall novelty of the approach is strong, but there are a few places where comparisons to existing literature and methodologies could be improved. Consider adding more discussion on how this method compares to other popular frameworks in the domain.

Thank you: we now dedicate a section of the introduction to comparing our approach to existing literature and methods. In particular, we have compared these models to the component subtasks in the pipeline.

\4. The work is very ambitious in scope, and while the results are promising, some technical details need clarification, particularly in terms of model architectures and training procedures.

Thank you: we have added an appendix with more technical details. This appendix includes more detail regarding the structure and training procedure of the autoencoder model. Further details for each of the NLP subtask models are also described.

\5. The paper is well-structured, but the flow could be improved in some sections to enhance readability. For example, the presentation of the results in Section 7 would benefit from a clearer summary of key findings before delving into detailed figures and tables.

Thank you for this suggestion. Your consideration of the readability is most welcome and we have reworded sections and included a sort summary paragraph of findings.

\6. The potential impact of this research in real-world clinical settings is significant. However, a more thorough discussion of its limitations and challenges is necessary to provide a balanced view.

Thank you: we have rewritten part of the discussion section to include a review of the limitations of this study, particularly the difficulties involved with medical data, small scale data from one or two sites, and the presence of possible labelling bias.

\7. The authors should explicitly state the significance of their findings in the broader context of medical AI and radiology, especially regarding the reproducibility and scalability of their approach.

We appreciate this suggestion, and have extended the conclusions section to include a discussion of the broader context of this work, primarily on the scaleability and the influence it could have in the field of radiology. In particular, we argue the key influence is the ability to surface insights and patterns that are not apparent unless one is reviewing patterns across a mutlitude of reports. The ability to surface information quickly and at scale allows for greater throughput in operational senarios in radiology, a key bottleneck in current radiological practice.

\8. The inclusion of a wide variety of experimental results is valuable, but it would be useful to discuss more on the ethical implications of automating the analysis of medical reports, particularly regarding patient privacy and model transparency.

We agree, and have added additional commentary in the discussion regarding the concerns the reviewer has about patient privacy and model transparency. This work achieves patient privacy through strict anonymization of the data before training, but note that this system is designed for operation on internal systems within hospital's secure digital enclaves. Model transparency for systems based on large language models can be difficult, and we solve this issue by using a mixture of rules-based methods and visual inspection tools.

Methodology:
\9. The hybrid NLP framework employed is innovative. However, the authors should provide more technical details about the deep autoencoder and its configuration, including architecture, training parameters, and the specific challenges in applying it to neuroradiological data.
\10. Section 6.10 briefly mentions the deep autoencoder but lacks sufficient explanation of how the latent space was constructed and how it captures the diversity of neuroradiological appearances.

Thank you for these suggestions. The appendix now includes more detail on the autoencoder, its architecture and how it was trained. We now clarify in the main text that autoencoders are unsupervised models and so the latent space is learned from the underlying structure of the data itself rather than prespecified. The diversity of appearances in reporting is captured by the training procedure. By learning the best model that reconstructs the original data, the autoencoder learns a low-dimensional latent space representation of the data structure.

\11. The approach of embedding reports into a two-dimensional latent space is effective, but a more detailed justification of why two dimensions were chosen is needed. Would higher-dimensional embeddings provide more granularity or a better representation?

Thank you for this suggestion. Higher-dimensional embeddings provide better reconstruction and representational capacity; however, the aim of the latent space is to identify visually the different clusters and patterns of appearances present in the data, and this is easiest in 2D. The pipeline does allow the user to retrain the model with a larger dimensional latent space should one choose; we chose two dimensions to allow for visual inspection and interpretability. The description of the autoencoder model now contains a discussion about the choice of latent space dimension.

\12. The topological inference approach used for understanding the latent space is promising. However, the authors should clarify how they ensure the validity of these topological conclusions, especially when relating them to clinical variables like age and treatment.

Thank you for this comment. Ensuring valid topological conclusions in our spatial inference approach requires several methodological safeguards. We first confirmed that the 2D latent space is semantically meaningful by confirming its alignment with recognized pathological domains (e.g., ischemia, hemorrhage, neoplasia), and we controlled for confounds by applying multiple regression when testing factors of interest such as age and treatment. We also employed thresholded t-statistic maps (plus their conjunctions) to identify which subregions of the latent space are significantly modulated by specific variables. Finally, we verified the plausibility of these findings by comparing the spatial patterns to known clinical correlations—reinforcing the conclusion that the observed associations reflect genuine clinical phenomena rather than artifacts of the modeling process. This result is an important one in the paper, so we have incorporated extra commentary in the spatial inference section to make this clear. It should be noted that the underlying topological inference framework is well established theoretically in the work of Friston and colleagues that introduced it to the domain of neuroimaging. 

\13. The discussion on the use of contrast agents and their relationship to pathological domains is valuable. However, the analysis could benefit from additional statistical tests to validate the significance of these correlations.

Thank you for this suggestion. Statistical tests have been performed with the geoSPM tool and the results presented in section 3.3 for the cases of age, iscahemia, treatment and neoplasia. For the sake of brevity we cannot include statistical inference for all variables in this work, and will have to leave the contrast result to future work. The role of this manuscript is to present a parsimonious introduction to the software and its capabilities, so we must choose what analysis we can run in the initial publication.  

\14. In Section 7.3, the authors mention GeoSPM for spatial inference. It would be useful to explain why this particular method was chosen over other spatial analysis techniques, such as voxel-based morphometry or machine learning-based methods.

Thank you for this suggestion. GeoSPM adapts well-established classical mass-univariate topological inference established in the neuroimaging domain (including VBM) to discrete, sparse, point data. Its advantages over alternative methods of topological inference are discussed in detail in the source paper and briefly summarized in the revised text. Note that we do not perform any spatial analysis on the images themselves, only on the latent representations of the reports.

\15. The methods section lacks a discussion on how the authors addressed potential confounding factors or biases in their data, such as the impact of variations in radiologist report style or image acquisition methods across sites.

Thank you for this suggestion. Cross-site variation was necessary to ensure the robustness of our approach. The variations in style in the data are necessary to provide support for training and so that the models are not overfitted to site-specific characteristics. Additionally, we employed rule-based methods for consistent negation detection and relation extracttion, a paired-annotation process to ensure high inter-rater reliability, and spatial inference techniques (e.g., GeoSPM) to control for confounding variables such as patient age and treatment domains in downstream analysis. Finally, latent space embedding was used to minimize stylistic variability in reporting by placing reports into a unsupervised semantic space. These measures collectively strengthen the robustness and applicability of our findings across diverse clinical settings. We now highlight these points in the revised text.

\16. More information is needed on how the framework handles missing or incomplete data, as this is common in real-world medical data.

We entirely agree: the machine learning pipeline works on textual data sources, and relies on the presence of data. The first task of the pipeline is a text classifier; this classifier has been trained to identify missing and incomplete reports. The training data included not just 'clean' data but also missing, corrupted and misspelled data. Therefore missing and incomplete data is handeled by filtering out the missing reports as part of the pipeline. We have added commentary making this clearer.

Results:
\17. The performance metrics presented in Table 3 are impressive. However, the authors should include more information on the evaluation procedure, such as the exact split of the data for training and testing, and the validation method used for cross-site testing. 

This is an important point and thank you for raising it. We have included more information in the data collection methods section that details the training splits and the cross-site evaluation method. The training/testing splits are different for each task and described in detail in the extra commentary we have added to the methods section. The rules-based methods do not need a training set. Cross-site validation is performed on the domain classification task, and is achieved by constructing two datasets, one from each site. Both datasets were labelled by the same individuals in the pair-labelling process described. More details can be found in the updated manuscript.

\18. The use of F1-score is appropriate for imbalanced datasets, but the paper would benefit from an additional analysis using other metrics like ROC AUC or precision-recall curves to further validate the model's performance.

Thank you for this suggestion. The negation detection and relation extraction tasks are rule based, they do not provide a probability for classification and so ROC-AUC and precision-recall curves cannot be obtained. The domain classfication tasks is an information extraction task, and so all four datasets are unbalanced for each extracted domain. It is not a conventional classification task since the predicted label is whether the report contains at least one mention of a particular domain term. ROC-AUC and precision-recall curves cannot be well defined for this task. For the report classifier and section classifier tasks, these are unbalanced multiclass classifiers, and so ROC-AUC and precision-recall curves are not reliable metrics.

\19. The results for pathological domain classification are strong, but the authors should include more detailed comparisons between their method and state-of-the-art models, particularly in terms of generalizability to new datasets or patient populations.

Thank you for this suggestion. The dataset colected for this task is not available elsewhere. There are no equivalent open-source datasets that are labelled according to the same scheme so comparison with different patient populations is not yet possible. The underling NER and classifiers are not new, rather they are implementations of LLM-based text and token classifiers available with the huggingface library. The innovation reported in this manuscipt therefore is not in a new architecture, but in how they pipeline is put together and the dataset definition of the specific tasks necessary for neuroradiology. We cannot compare the pipeline against state-of-the-art models because this manuscript is the first work detailing this particular pipeline and task, in particular the representation learning aspects. 

\20. It would be useful to include additional qualitative analysis of the results, such as sample reports or visualizations, to help readers better understand how the model interprets different pathological conditions.

Thank you: we have included a sample report to illustrate the kind of data we are dealing with. Figures 5, 6, 7, 8, 9, 10 and 11 show some of the example qualitative output from the models, with enhanced captions to better describe what they show and what they mean in context. Figure 3 shows the output of the NER model wich should help with understanding the way the model interprets the input test.

\21. Some of the latest papers on Artificial Intelligence in Healthcare are not included

Thankyou for these suggestions, we have reviewed more recent literature and included more references, including commentary on relevant advances in the field. The references now contain significantly more background works and the introduction has been expanded with more up-to-date commentary.
